Reduce to the MACs -- Privacy Friendly Generic Probe Requests

Abstract. Since the introduction of active discovery in Wi-Fi networks, users can be tracked via their probe requests. Although manufacturers typically try to conceal Media Access Control (MAC) addresses using MAC address randomisation, probe requests still contain Information Elements (IEs) that facilitate device identification. This paper introduces generic probe requests: By removing all unnecessary information from IEs, the requests become indistinguishable from one another, letting single devices disappear in the largest possible anonymity set. Conducting a comprehensive evaluation, we demonstrate that a large IE set contained within undirected probe requests does not necessarily imply fast connection establishment. Furthermore, we show that minimising IEs to nothing but Supported Rates would enable 82.55% of the devices to share the same anonymity set. Our contributions provide a significant advancement in the pursuit of robust privacy solutions for wireless networks, paving the way for more user anonymity and less surveillance in wireless communication ecosystems.

==> data-hanna.csv <==
Trial-ID;Connection;Device;Config;AP-TtT;APs;Clients
111;1;Raspberry_2f:3f:d5;NM-generic;9;1;3
111;1;Raspberry_5b:16:09;NM-generic;9,2;1;3
111;1;Raspberry_06:4b:37;NM-generic;9;1;3
112;1;Raspberry_2f:3f:d5;NM-generic;9,4;1;3
112;1;Raspberry_5b:16:09;NM-generic;9;1;3
112;1;Raspberry_06:4b:37;NM-generic;9,1;1;3
113;1;Raspberry_2f:3f:d5;NM-generic;9;1;3
113;1;Raspberry_5b:16:09;NM-generic;9,3;1;3
113;1;Raspberry_06:4b:37;NM-generic;9,2;1;3
114;1;Raspberry_2f:3f:d5;NM-generic;8,9;1;3
114;1;Raspberry_5b:16:09;NM-generic;9,6;1;3
114;1;Raspberry_06:4b:37;NM-generic;9,2;1;3
115;1;Raspberry_2f:3f:d5;NM-generic;9,1;1;3
115;1;Raspberry_5b:16:09;NM-generic;9,1;1;3
115;1;Raspberry_06:4b:37;NM-generic;8,9;1;3
800;1;Raspberry_2f:3f:d5;NM-generic;8,9;1;2
800;1;Raspberry_06:4b:37;NM-generic;9,1;1;2
800;1;Raspberry_5b:16:09;NM-only;5,8;1;2
800;1;Raspberry_2d:57:a3;no-NM;5,1;1;2
600;1;Raspberry_2f:3f:d5;NM-generic;9;1;2
600;1;Raspberry_06:4b:37;NM-generic;8,8;1;2
600;1;Raspberry_5b:16:09;NM-only;5,6;1;2
600;1;Raspberry_2d:57:a3;no-NM;5;1;2
700;1;Raspberry_2f:3f:d5;NM-generic;9,6;1;2
700;1;Raspberry_06:4b:37;NM-generic;9;1;2
700;1;Raspberry_5b:16:09;NM-only;5,7;1;2
700;1;Raspberry_2d:57:a3;no-NM;5;1;2
1000;1;Raspberry_2f:3f:d5;NM-generic;8,9;1;2
1000;1;Raspberry_06:4b:37;NM-generic;8,9;1;2
1000;1;Raspberry_5b:16:09;NM-only;5,5;1;2
1000;1;Raspberry_5a:3b:cc;NM-only;5,1;1;2
1000;1;Raspberry_2d:57:a3;no-NM;5;1;2
2000;1;Raspberry_2f:3f:d5;NM-generic;8,9;1;2
2000;1;Raspberry_06:4b:37;NM-generic;9,2;1;2
2000;1;Raspberry_5b:16:09;NM-only;5,7;1;2
2000;1;Raspberry_5a:3b:cc;NM-only;5;1;2
2000;1;Raspberry_2d:57:a3;no-NM;5;1;2
3000;1;Raspberry_2f:3f:d5;NM-generic;9;1;2
3000;1;Raspberry_06:4b:37;NM-generic;9,5;1;2
3000;1;Raspberry_5b:16:09;NM-only;5,9;1;2
3000;1;Raspberry_5a:3b:cc;NM-only;5,1;1;2
3000;1;Raspberry_2d:57:a3;no-NM;5,2;1;2
1;1;Raspberry_2f:3f:d5 (A);NM-generic;9,2;2;2
1;1;Raspberry_06:4b:37 (B);NM-generic;9;2;2
1;1;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
1;1;Raspberry_5a:3b:cc (A);NM-only;5,1;2;2
1;1;Raspberry_2d:57:a3 (B);no-NM;5;2;2
2;1;Raspberry_2f:3f:d5 (A);NM-generic;9;2;2
2;1;Raspberry_06:4b:37 (B);NM-generic;9,1;2;2
2;1;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
2;1;Raspberry_5a:3b:cc (A);NM-only;5,2;2;2
2;1;Raspberry_2d:57:a3 (B);no-NM;5;2;2
3;1;Raspberry_2f:3f:d5 (A);NM-generic;9;2;2
3;1;Raspberry_06:4b:37 (B);NM-generic;9;2;2
3;1;Raspberry_5b:16:09 (A);NM-only;2,5;2;2
3;1;Raspberry_5a:3b:cc (A);NM-only;5,1;2;2
3;1;Raspberry_2d:57:a3 (B);no-NM;4,9;2;2
4;1;Raspberry_2f:3f:d5 (A);NM-generic;9,3;2;2
4;1;Raspberry_06:4b:37 (B);NM-generic;9;2;2
4;1;Raspberry_5b:16:09 (A);NM-only;5,6;2;2
4;1;Raspberry_5a:3b:cc (A);NM-only;5,2;2;2
4;1;Raspberry_2d:57:a3 (B);no-NM;2,4;2;2
5;1;Raspberry_2f:3f:d5 (A);NM-generic;9;2;2
5;1;Raspberry_06:4b:37 (B);NM-generic;9,1;2;2
5;1;Raspberry_5b:16:09 (A);NM-only;5,6;2;2
5;1;Raspberry_5a:3b:cc (A);NM-only;5;2;2
5;1;Raspberry_2d:57:a3 (B);no-NM;5;2;2
6;1;Raspberry_2f:3f:d5 (A);NM-generic;16,9;2;3
6;1;Raspberry_06:4b:37 (B);NM-generic;8,9;2;3
6;1;Raspberry_5b:16:09 (A);NM-generic;4,9;2;3
6;1;Raspberry_5a:3b:cc (A);NM-generic;8,5;2;3
6;1;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
7;1;Raspberry_2f:3f:d5 (A);NM-generic;9,2;2;3
7;1;Raspberry_06:4b:37 (B);NM-generic;9,4;2;3
7;1;Raspberry_5b:16:09 (A);NM-generic;5,3;2;3
7;1;Raspberry_5a:3b:cc (A);NM-generic;8,6;2;3
7;1;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
8;1;Raspberry_2f:3f:d5 (A);NM-generic;9,2;2;3
8;1;Raspberry_06:4b:37 (B);NM-generic;9,2;2;3
8;1;Raspberry_5b:16:09 (A);NM-generic;5,2;2;3
8;1;Raspberry_5a:3b:cc (A);NM-generic;8,2;2;3
8;1;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
9;1;Raspberry_2f:3f:d5 (A);NM-generic;9,6;2;3
9;1;Raspberry_06:4b:37 (B);NM-generic;9;2;3
9;1;Raspberry_5b:16:09 (A);NM-generic;5,4;2;3
9;1;Raspberry_5a:3b:cc (A);NM-generic;8,2;2;3
9;1;Raspberry_2d:57:a3 (B);no-NM;5,2;2;3
10;1;Raspberry_2f:3f:d5 (A);NM-generic;8,9;2;3
10;1;Raspberry_06:4b:37 (B);NM-generic;9,4;2;3
10;1;Raspberry_5b:16:09 (A);NM-generic;4,8;2;3
10;1;Raspberry_5a:3b:cc (A);NM-generic;8,2;2;3
10;1;Raspberry_2d:57:a3 (B);no-NM;2,4;2;3
11;1;Raspberry_2f:3f:d5 (A);NM-generic;9,6;2;4
11;1;Raspberry_06:4b:37 (B);NM-generic;9;2;4
11;1;Raspberry_5b:16:09 (A);NM-generic;9,1;2;4
11;1;Raspberry_2d:57:a3 (B);NM-generic;8,5;2;4
12;1;Raspberry_2f:3f:d5 (A);NM-generic;9,7;2;4
12;1;Raspberry_06:4b:37 (B);NM-generic;9,3;2;4
12;1;Raspberry_5b:16:09 (A);NM-generic;9;2;4
13;1;Raspberry_2f:3f:d5 (A);NM-generic;9,5;2;4
13;1;Raspberry_06:4b:37 (B);NM-generic;9,8;2;4
13;1;Raspberry_5b:16:09 (A);NM-generic;9;2;4
13;1;Raspberry_2d:57:a3 (B);NM-generic;8,5;2;4
14;1;Raspberry_2f:3f:d5 (A);NM-generic;9,5;2;4
14;1;Raspberry_06:4b:37 (B);NM-generic;9,4;2;4
14;1;Raspberry_5b:16:09 (A);NM-generic;17,1;2;4
14;1;Raspberry_2d:57:a3 (B);NM-generic;8,4;2;4
15;1;Raspberry_2f:3f:d5 (A);NM-generic;9,6;2;4
15;1;Raspberry_06:4b:37 (B);NM-generic;9,4;2;4
15;1;Raspberry_5b:16:09 (A);NM-generic;9,1;2;4
15;1;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;4
20;1;Raspberry_2f:3f:d5 (A);NM-generic;9,4;2;5
20;1;Raspberry_06:4b:37 (B);NM-generic;8,9;2;5
20;1;Raspberry_5b:16:09 (A);NM-generic;9,1;2;5
20;1;Raspberry_5a:3b:cc (A);NM-generic;8,5;2;5
20;1;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;5
21;1;Raspberry_2f:3f:d5 (A);NM-generic;9,1;2;5
21;1;Raspberry_06:4b:37 (B);NM-generic;9;2;5
21;1;Raspberry_5b:16:09 (A);NM-generic;9,4;2;5
21;1;Raspberry_5a:3b:cc (A);NM-generic;8,6;2;5
21;1;Raspberry_2d:57:a3 (B);NM-generic;8,3;2;5
22;1;Raspberry_2f:3f:d5 (A);NM-generic;9,3;2;5
22;1;Raspberry_06:4b:37 (B);NM-generic;9,3;2;5
22;1;Raspberry_5b:16:09 (A);NM-generic;9,3;2;5
22;1;Raspberry_5a:3b:cc (A);NM-generic;8,4;2;5
22;1;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;5
23;1;Raspberry_2f:3f:d5 (A);NM-generic;9;2;5
23;1;Raspberry_06:4b:37 (B);NM-generic;9;2;5
23;1;Raspberry_5b:16:09 (A);NM-generic;9,4;2;5
23;1;Raspberry_5a:3b:cc (A);NM-generic;8,5;2;5
23;1;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;5
24;1;Raspberry_2f:3f:d5 (A);NM-generic;9,2;2;5
24;1;Raspberry_06:4b:37 (B);NM-generic;9,3;2;5
24;1;Raspberry_5b:16:09 (A);NM-generic;9,1;2;5
24;1;Raspberry_5a:3b:cc (A);NM-generic;8,3;2;5
24;1;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;5
30;1;Raspberry_2f:3f:d5 (A);NM-random;8,9;2;3
30;1;Raspberry_06:4b:37 (B);NM-random;8,9;2;3
30;1;Raspberry_5b:16:09 (A);NM-generic;8,9;2;3
30;1;Raspberry_5a:3b:cc (A);NM-generic;8,2;2;3
30;1;Raspberry_2d:57:a3 (B);NM-generic;8,4;2;3
31;1;Raspberry_2f:3f:d5 (A);NM-random;16,8;2;3
31;1;Raspberry_06:4b:37 (B);NM-random;9;2;3
31;1;Raspberry_5b:16:09 (A);NM-generic;24,6;2;3
31;1;Raspberry_5a:3b:cc (A);NM-generic;8,6;2;3
31;1;Raspberry_2d:57:a3 (B);NM-generic;8,8;2;3
32;1;Raspberry_2f:3f:d5 (A);NM-random;9,1;2;2
32;1;Raspberry_06:4b:37 (B);ranodm;9,1;2;2
32;1;Raspberry_5b:16:09 (A);NM-generic;9;2;2
32;1;Raspberry_5a:3b:cc (A);NM-random;8,3;2;2
32;1;Raspberry_2d:57:a3 (B);NM-generic;8,1;2;2
33;1;Raspberry_2f:3f:d5 (A);NM-random;9;2;2
33;1;Raspberry_06:4b:37 (B);NM-random;9;2;2
33;1;Raspberry_5b:16:09 (A);NM-generic;9;2;2
33;1;Raspberry_5a:3b:cc (A);NM-random;8,3;2;2
33;1;Raspberry_2d:57:a3 (B);NM-generic;8,3;2;2
34;1;Raspberry_2f:3f:d5 (A);NM-random;9;2;2
34;1;Raspberry_06:4b:37 (B);NM-random;9;2;2
34;1;Raspberry_5b:16:09 (A);NM-generic;9;2;2
34;1;Raspberry_5a:3b:cc (A);NM-random;8,2;2;2
34;1;Raspberry_2d:57:a3 (B);NM-generic;8,3;2;2
111;2;Raspberry_2f:3f:d5;NM-generic;9,2;1;3
111;2;Raspberry_5b:16:09;NM-generic;7,9;1;3
111;2;Raspberry_06:4b:37;NM-generic;9;1;3
112;2;Raspberry_2f:3f:d5;NM-generic;8,6;1;3
112;2;Raspberry_5b:16:09;NM-generic;8,4;1;3
112;2;Raspberry_06:4b:37;NM-generic;8,4;1;3
113;2;Raspberry_2f:3f:d5;NM-generic;13,3;1;3
113;2;Raspberry_5b:16:09;NM-generic;8,5;1;3
113;2;Raspberry_06:4b:37;NM-generic;16,3;1;3
114;2;Raspberry_2f:3f:d5;NM-generic;8,2;1;3
114;2;Raspberry_5b:16:09;NM-generic;9,3;1;3
114;2;Raspberry_06:4b:37;NM-generic;8,2;1;3
115;2;Raspberry_2f:3f:d5;NM-generic;8,2;1;3
115;2;Raspberry_5b:16:09;NM-generic;10,1;1;3
115;2;Raspberry_06:4b:37;NM-generic;9,2;1;3
800;2;Raspberry_2f:3f:d5;NM-generic;12,1;1;2
800;2;Raspberry_06:4b:37;NM-generic;8,4;1;2
800;2;Raspberry_5b:16:09;NM-only;5,2;1;2
800;2;Raspberry_2d:57:a3;no-NM;10,7;1;2
600;2;Raspberry_2f:3f:d5;NM-generic;13,2;1;2
600;2;Raspberry_06:4b:37;NM-generic;8,4;1;2
600;2;Raspberry_5b:16:09;NM-only;5,3;1;2
600;2;Raspberry_2d:57:a3;no-NM;4,9;1;2
700;2;Raspberry_2f:3f:d5;NM-generic;8,3;1;2
700;2;Raspberry_06:4b:37;NM-generic;10,3;1;2
700;2;Raspberry_5b:16:09;NM-only;5,2;1;2
700;2;Raspberry_2d:57:a3;no-NM;5,1;1;2
1000;2;Raspberry_5b:16:09;NM-only;11,1;1;2
1000;2;Raspberry_5a:3b:cc;NM-only;5,1;1;2
1000;2;Raspberry_2d:57:a3;no-NM;5,3;1;2
2000;2;Raspberry_2f:3f:d5;NM-generic;13,2;1;2
2000;2;Raspberry_06:4b:37;NM-generic;8,3;1;2
2000;2;Raspberry_5b:16:09;NM-only;6,2;1;2
2000;2;Raspberry_5a:3b:cc;NM-only;5,1;1;2
2000;2;Raspberry_2d:57:a3;no-NM;11;1;2
3000;2;Raspberry_2f:3f:d5;NM-generic;11,2;1;2
3000;2;Raspberry_06:4b:37;NM-generic;9,2;1;2
3000;2;Raspberry_5b:16:09;NM-only;5,1;1;2
3000;2;Raspberry_5a:3b:cc;NM-only;5,1;1;2
3000;2;Raspberry_2d:57:a3;no-NM;11,1;1;2
1;2;Raspberry_2f:3f:d5 (A);NM-generic;9,2;2;2
1;2;Raspberry_06:4b:37 (B);NM-generic;9;2;2
1;2;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
1;2;Raspberry_5a:3b:cc (A);NM-only;5,1;2;2
1;2;Raspberry_2d:57:a3 (B);no-NM;5;2;2
2;2;Raspberry_2f:3f:d5 (A);NM-generic;11;2;2
2;2;Raspberry_06:4b:37 (B);NM-generic;9;2;2
2;2;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
2;2;Raspberry_5a:3b:cc (A);NM-only;5,1;2;2
2;2;Raspberry_2d:57:a3 (B);no-NM;5;2;2
3;2;Raspberry_2f:3f:d5 (A);NM-generic;9;2;2
3;2;Raspberry_06:4b:37 (B);NM-generic;9,1;2;2
3;2;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
3;2;Raspberry_5a:3b:cc (A);NM-only;5,1;2;2
3;2;Raspberry_2d:57:a3 (B);no-NM;5,1;2;2
4;2;Raspberry_2f:3f:d5 (A);NM-generic;9,1;2;2
4;2;Raspberry_06:4b:37 (B);NM-generic;9;2;2
4;2;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
4;2;Raspberry_5a:3b:cc (A);NM-only;5,2;2;2
4;2;Raspberry_2d:57:a3 (B);no-NM;2,6;2;2
5;2;Raspberry_2f:3f:d5 (A);NM-generic;8,9;2;2
5;2;Raspberry_06:4b:37 (B);NM-generic;12;2;2
5;2;Raspberry_5b:16:09 (A);NM-only;5,7;2;2
5;2;Raspberry_5a:3b:cc (A);NM-only;5,2;2;2
5;2;Raspberry_2d:57:a3 (B);no-NM;5;2;2
6;2;Raspberry_2f:3f:d5 (A);NM-generic;9,3;2;3
6;2;Raspberry_06:4b:37 (B);NM-generic;9,2;2;3
6;2;Raspberry_5b:16:09 (A);NM-generic;5,8;2;3
6;2;Raspberry_5a:3b:cc (A);NM-generic;8,4;2;3
6;2;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
7;2;Raspberry_2f:3f:d5 (A);NM-generic;9,2;2;3
7;2;Raspberry_06:4b:37 (B);NM-generic;9;2;3
7;2;Raspberry_5b:16:09 (A);NM-generic;6,7;2;3
7;2;Raspberry_5a:3b:cc (A);NM-generic;8,3;2;3
7;2;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
8;2;Raspberry_2f:3f:d5 (A);NM-generic;9;2;3
8;2;Raspberry_06:4b:37 (B);NM-generic;10;2;3
8;2;Raspberry_5b:16:09 (A);NM-generic;9,5;2;3
8;2;Raspberry_5a:3b:cc (A);NM-generic;11,1;2;3
8;2;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
9;2;Raspberry_2f:3f:d5 (A);NM-generic;8,9;2;3
9;2;Raspberry_06:4b:37 (B);NM-generic;9,1;2;3
9;2;Raspberry_5b:16:09 (A);NM-generic;5,6;2;3
9;2;Raspberry_5a:3b:cc (A);NM-generic;9,1;2;3
9;2;Raspberry_2d:57:a3 (B);no-NM;4,9;2;3
10;2;Raspberry_2f:3f:d5 (A);NM-generic;10,1;2;3
10;2;Raspberry_06:4b:37 (B);NM-generic;9,1;2;3
10;2;Raspberry_5b:16:09 (A);NM-generic;7,5;2;3
10;2;Raspberry_5a:3b:cc (A);NM-generic;11,1;2;3
10;2;Raspberry_2d:57:a3 (B);no-NM;5,1;2;3
11;2;Raspberry_2f:3f:d5 (A);NM-generic;10,3;2;4
11;2;Raspberry_06:4b:37 (B);NM-generic;9;2;4
11;2;Raspberry_5b:16:09 (A);NM-generic;13,2;2;4
11;2;Raspberry_2d:57:a3 (B);NM-generic;9,5;2;4
12;2;Raspberry_2f:3f:d5 (A);NM-generic;10;2;4
12;2;Raspberry_06:4b:37 (B);NM-generic;8,1;2;4
12;2;Raspberry_5b:16:09 (A);NM-generic;11,9;2;4
13;2;Raspberry_2f:3f:d5 (A);NM-generic;8,8;2;4
13;2;Raspberry_06:4b:37 (B);NM-generic;8,8;2;4
13;2;Raspberry_5b:16:09 (A);NM-generic;9,7;2;4
13;2;Raspberry_2d:57:a3 (B);NM-generic;15;2;4
14;2;Raspberry_2f:3f:d5 (A);NM-generic;9,1;2;4
14;2;Raspberry_06:4b:37 (B);NM-generic;8,9;2;4
14;2;Raspberry_5b:16:09 (A);NM-generic;10;2;4
14;2;Raspberry_2d:57:a3 (B);NM-generic;8;2;4
15;2;Raspberry_2f:3f:d5 (A);NM-generic;11,1;2;4
15;2;Raspberry_06:4b:37 (B);NM-generic;6,9;2;4
15;2;Raspberry_5b:16:09 (A);NM-generic;8,9;2;4
15;2;Raspberry_2d:57:a3 (B);NM-generic;7,1;2;4
20;2;Raspberry_2f:3f:d5 (A);NM-generic;8,9;2;5
20;2;Raspberry_06:4b:37 (B);NM-generic;9;2;5
20;2;Raspberry_5b:16:09 (A);NM-generic;22,8;2;5
20;2;Raspberry_5a:3b:cc (A);NM-generic;21,1;2;5
20;2;Raspberry_2d:57:a3 (B);NM-generic;8,1;2;5
21;2;Raspberry_2f:3f:d5 (A);NM-generic;8,9;2;5
21;2;Raspberry_06:4b:37 (B);NM-generic;11;2;5
21;2;Raspberry_5b:16:09 (A);NM-generic;12;2;5
21;2;Raspberry_5a:3b:cc (A);NM-generic;10,3;2;5
21;2;Raspberry_2d:57:a3 (B);NM-generic;10,3;2;5
22;2;Raspberry_2f:3f:d5 (A);NM-generic;9;2;5
22;2;Raspberry_06:4b:37 (B);NM-generic;10,1;2;5
22;2;Raspberry_5b:16:09 (A);NM-generic;10,2;2;5
22;2;Raspberry_5a:3b:cc (A);NM-generic;8,3;2;5
22;2;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;5
23;2;Raspberry_2f:3f:d5 (A);NM-generic;9,1;2;5
23;2;Raspberry_06:4b:37 (B);NM-generic;10,1;2;5
23;2;Raspberry_5b:16:09 (A);NM-generic;10,9;2;5
23;2;Raspberry_5a:3b:cc (A);NM-generic;10,4;2;5
23;2;Raspberry_2d:57:a3 (B);NM-generic;9,3;2;5
24;2;Raspberry_2f:3f:d5 (A);NM-generic;11,9;2;5
24;2;Raspberry_06:4b:37 (B);NM-generic;9;2;5
24;2;Raspberry_5b:16:09 (A);NM-generic;10;2;5
24;2;Raspberry_5a:3b:cc (A);NM-generic;9,2;2;5
24;2;Raspberry_2d:57:a3 (B);NM-generic;9,2;2;5
30;2;Raspberry_2f:3f:d5 (A);NM-random;9;2;3
30;2;Raspberry_06:4b:37 (B);NM-random;9;2;3
30;2;Raspberry_5b:16:09 (A);NM-generic;9,9;2;3
30;2;Raspberry_5a:3b:cc (A);NM-generic;8,2;2;3
30;2;Raspberry_2d:57:a3 (B);NM-generic;8,2;2;3
31;2;Raspberry_2f:3f:d5 (A);NM-random;9,1;2;3
31;2;Raspberry_06:4b:37 (B);NM-random;-;2;3
31;2;Raspberry_5b:16:09 (A);NM-generic;15,4;2;3
31;2;Raspberry_5a:3b:cc (A);NM-generic;10,4;2;3
31;2;Raspberry_2d:57:a3 (B);NM-generic;10,4;2;3
32;2;Raspberry_2f:3f:d5 (A);NM-random;9;2;2
32;2;Raspberry_06:4b:37 (B);ranodm;9,1;2;2
32;2;Raspberry_5b:16:09 (A);NM-generic;9,1;2;2
32;2;Raspberry_5a:3b:cc (A);NM-random;8,4;2;2
32;2;Raspberry_2d:57:a3 (B);NM-generic;16,3;2;2
33;2;Raspberry_2f:3f:d5 (A);NM-random;9,1;2;2
33;2;Raspberry_06:4b:37 (B);NM-random;9,1;2;2
33;2;Raspberry_5b:16:09 (A);NM-generic;9,2;2;2
33;2;Raspberry_5a:3b:cc (A);NM-random;5;2;2
33;2;Raspberry_2d:57:a3 (B);NM-generic;8,4;2;2
34;2;Raspberry_2f:3f:d5 (A);NM-random;5,7;2;2
34;2;Raspberry_06:4b:37 (B);NM-random;9,2;2;2
34;2;Raspberry_5b:16:09 (A);NM-generic;9,1;2;2
34;2;Raspberry_5a:3b:cc (A);NM-random;-;2;2
34;2;Raspberry_2d:57:a3 (B);NM-generic;8,4;2;2
